Long term optical variations in Swift J1858.6-0814: evidence for ablation and comparisons to radio properties

We present optical monitoring of the neutron star low-mass X-ray binary Swift J1858.6-0814 during its 2018-2020 outburst and subsequent quiescence. We find that there was strong optical variability present throughout the entire outburst period covered by our monitoring, while the average flux remained steady. The optical spectral energy distribution is blue on most dates, consistent with emission from an accretion disc, interspersed by occasional red flares, likely due to optically thin synchrotron emission. We find that the fractional rms variability has comparable amplitudes in the radio and optical bands. This implies that the long-term variability is likely to be due to accretion changes, seen at optical wavelengths, that propagate into the jet, seen at radio frequencies. We find that the optical flux varies asymmetrically about the orbital period peaking at phase ~0.7, with a modulation amplitude that is the same across all optical wavebands suggesting that reprocessing off of the disc, companion star and ablated material is driving the phase dependence. The evidence of ablation found in X-ray binaries is vital in understanding the long term evolution of neutron star X-ray binaries and how they evolve into (potentially isolated) millisecond pulsars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
